Andromeda XXI -- a dwarf galaxy in a low density dark matter halo

Andromeda XXI (And XXI) has been proposed as a dwarf spheroidal galaxy with a central dark matter density that is lower than expected in the Standard $\Lambda$ Cold Dark Matter ($\Lambda$CDM) cosmology. In this work, we present dynamical observations for 77 member stars in this system, more than doubling previous studies to determine whether this galaxy is truly a low density outlier. We measure a systemic velocity of $v_r=-363.4\pm1.0\,{\rm kms}^{-1}$ and a velocity dispersion of $\sigma_v=6.1^{+1.0}_{-0.9}\,{\rm kms}^{-1}$, consistent with previous work and within $1\sigma$ of predictions made within the modified Newtonian dynamics framework. We also measure the metallicity of our member stars from their spectra, finding a mean value of ${\rm [Fe/H]}=-1.7\pm0.1$~dex. We model the dark matter density profile of And~XXI using an improved version of \GravSphere, finding a central density of $\rho_{\rm DM}({\rm 150 pc})=2.7_{-1.7}^{+2.7} \times 10^7 \,{\rm M_\odot\,kpc^{-3}}$ at 68\% confidence, and a density at two half light radii of $\rho_{\rm DM}({\rm 1.75 kpc})=0.9_{-0.2}^{+0.3} \times 10^5 \,{\rm M_\odot\,kpc^{-3}}$ at 68\% confidence. These are both a factor ${\sim}3-5$ lower than the densities expected from abundance matching in $\Lambda$CDM. We show that this cannot be explained by `dark matter heating' since And~XXI had too little star formation to significantly lower its inner dark matter density, while dark matter heating only acts on the profile inside the half light radius. However, And~XXI's low density can be accommodated within $\Lambda$CDM if it experienced extreme tidal stripping (losing $>95\%$ of its mass), or if it inhabits a low concentration halo on a plunging orbit that experienced repeated tidal shocks.

==> M200_DensEncl380_Rperi.txt <==
10.3275257226	208848348.277	175393638.3	17.2172172172
10.2106043201	198686893.499	166139871.442	13.6136136136
9.87205625478	106280028.017	87238779.1801	94.8948948949
10.1192371786	145425796.332	126726074.977	84.8848848849
9.85781808489	118254258.495	102289560.73	26.8268268268
9.60347854829	78343278.6145	64603920.1958	49.6496496496
9.15441494389	127046229.146	106380847.825	81.6816816817
9.09952838756	111063977.355	96541591.3023	77.2772772773
9.1906066294	105046981.976	87622948.4308	56.8568568569
8.97777640315	78246645.5022	68798461.1174	158.958958959
9.59160827875	78507804.9477	69079239.0367	82.4824824825
9.14241512428	120037372.262	103190520.814	40.04004004
9.10822673914	70784605.0709	61155117.0552	85.2852852853
9.58342007543	75637238.4071	66701257.4484	34.4344344344
9.36122330629	100802242.241	87903221.0127	65.6656656657
9.45829165656	66011260.8415	54774507.586	58.8588588589
9.28222274842	74839081.7419	66317210.8325	41.6416416416
9.39828326418	50496248.7615	44471846.9787	16.8168168168
8.76154769478	64989842.8495	58843626.2039	109.309309309
9.10776525903	84353828.6282	75504043.8787	53.2532532533
10.5816843773	181089198.356	149264794.207	21.6216216216
10.2826775452	188892673.679	154123710.262	217.417417417
10.2911595148	189256947.241	155313279.542	143.343343343
9.88904290571	163348723.459	130832513.882	97.6976976977
9.61214223119	93017481.1294	75119690.2538	163.763763764
10.1618675288	75594489.9388	64188020.0232	23.2232232232
9.69773225841	123838954.416	102030892.448	25.6256256256
9.18904734953	90319266.5103	77579366.4629	96.8968968969
9.32680174959	109764093.512	96041154.7432	64.4644644645
9.12592596169	108747366.171	92031704.559	79.2792792793
9.16733680622	100481975.733	84004305.5992	75.2752752753
9.18881111264	93932232.675	79210478.7428	34.4344344344
8.98945006358	76681487.4536	66904244.2306	86.4864864865
9.16812607323	87474586.2538	76160159.3219	58.8588588589
9.46574580335	78899094.9184	67173857.8897	34.034034034
8.77417364304	51887034.0252	47025934.9806	72.0720720721
9.68513456414	111569439.849	94409824.0365	92.0920920921
9.85877549618	113086178.143	97294412.5537	196.996996997
10.1012999821	129023488.659	112970786.875	8.40840840841
9.71814208752	83615966.2794	73507561.9684	79.6796796797
9.79283251166	84930932.3733	72053697.1021	206.606606607
9.55096702384	114886910.968	99605940.5932	96.4964964965
9.74747169612	139662093.133	122395905.335	46.4464464464
9.66985461157	136208482.087	121154762.399	61.2612612613
9.392636467	139076122.786	123948644.376	125.325325325
9.44108657649	98611409.8911	88404058.83	27.6276276276
9.30692169684	118744090.075	107076319.626	44.044044044
9.66593983632	80381184.6544	72031409.9127	34.034034034
9.26194057475	112799232.302	98531183.8328	27.2272272272
8.93030515583	77521991.8207	64987385.9592	69.6696696697
9.25475337014	111442404.742	101144177.727	82.8828828829
9.40485935251	71088987.7908	62279618.1115	14.8148148148
9.1792670108	94538682.0745	81418005.273	64.0640640641
9.34844529219	67639666.6704	60641626.7101	106.906906907
8.86792029697	85204440.1753	78099067.82	74.4744744745
9.46520053946	97513656.5763	87424535.5996	83.2832832833
9.38356630266	73183447.8638	67777833.5148	77.2772772773
8.79971657185	58032062.5969	52958218.1031	40.4404404404
8.89155344967	62321011.4752	56895741.5338	40.4404404404
8.91487889869	50529777.4267	45414246.6567	46.8468468468
9.16917986627	70607377.4725	64289164.6259	18.8188188188
10.6269896121	48951651.9318	44169258.8447	3.2032032032
9.60741676946	102893935.126	89618478.909	25.2252252252
9.38461183643	141755515.016	126810568.245	136.936936937
9.2347702292	73943552.4876	65867920.9176	121.721721722
9.57941939113	136856857.416	121877103.472	30.03003003
9.60295386254	96986838.9188	85338517.9554	41.2412412412
9.49901285339	115808960.875	106487455.395	32.8328328328
9.24929629678	82693291.965	71969210.8694	180.980980981
9.27867416848	70448149.3263	63148195.8075	161.761761762
9.3688655455	68183869.291	60597976.761	102.102102102
9.05916899391	73553876.0671	65580753.994	78.4784784785
9.48358901899	82351555.3046	74243564.4538	17.6176176176
8.90996714186	95784467.0017	90445169.9714	221.821821822
9.28739725298	61803213.166	53951299.4541	42.8428428428
9.09877105736	55345484.5286	49745822.6754	14.8148148148
9.03469995843	69293457.2963	63618717.4401	80.0800800801
9.90123572742	59324959.6113	54673383.4035	19.2192192192
8.91588226704	61575128.6928	56296306.3132	32.4324324324
8.54314478835	54226883.3129	51124151.7024	28.028028028
9.14966512365	57589765.9878	54099242.9689	53.6536536537
10.4454657661	122014093.041	103190419.474	56.4564564565
9.99626196639	210388943.759	188662443.317	57.2572572573
10.5132555209	110221429.231	95069785.2979	39.2392392392
9.94290686745	109034613.008	93553268.4282	87.6876876877
9.61864898499	87453209.1594	69131342.78	208.608608609
9.45213414184	112115283.554	87638302.6756	116.516516517
10.1511420144	122416804.472	103381898.367	24.4244244244
9.67682762234	112715032.394	94815652.3926	32.8328328328
9.54180379866	103423374.211	86320771.1492	39.2392392392
9.22100316508	105369379.462	88392940.8341	176.176176176
9.40013435615	116703964.302	98038965.8023	36.4364364364
9.70564877177	54507670.5544	45711552.0231	53.2532532533
9.92661181569	63308891.1406	50991021.3909	8.40840840841
9.43440796731	87342109.9106	73935773.9286	59.6596596597
9.25695365071	50034410.1016	41965566.8511	76.4764764765
9.08808393758	100742740.636	87543627.2701	129.329329329
9.13056352368	72608177.2008	61257089.157	36.8368368368
9.66272444742	54964267.5462	48038412.9763	39.2392392392
8.95318335849	100832830.035	91083754.6037	53.6536536537
9.13694309415	55746958.5537	46363315.6466	22.022022022
8.87296544836	53561394.5564	46522681.4643	26.8268268268
8.94051575962	64332550.3571	57065707.43	22.8228228228
9.20307688391	55707612.3045	47284198.7673	63.2632632633
9.48572082812	49173278.1628	43021224.5665	10.4104104104
9.2008595068	58856982.7974	51865108.6607	18.018018018
9.11498331258	56432432.0875	50595220.9085	27.6276276276
9.91991352077	126232194.08	99213983.213	21.2212212212
9.65236262388	78471236.4208	61805004.2544	18.4184184184
9.91669468849	95184958.7433	75436459.998	32.032032032
9.80334026892	90696998.0196	77301882.9459	60.4604604605
9.29708719901	129205888.704	111740865.627	282.682682683
9.47043352655	67737433.9357	53976573.2536	50.0500500501
9.26732074753	113323883.369	96752746.0909	70.4704704705
9.32174819038	103848595.724	84137693.0382	125.725725726
9.24569639014	69531351.6959	56605228.4392	125.725725726
9.21092700954	78357033.1082	65258619.9468	21.2212212212
9.50401941878	80331787.3765	68664210.5585	45.6456456456
8.82847669018	50732053.1331	45625510.7615	20.4204204204
9.34635044292	85799136.5868	75619220.7785	22.8228228228
9.01397929535	57294900.4161	50595216.5571	70.8708708709
9.26072570477	68339769.7333	57390333.9851	139.73973974
9.88692562115	172565277.638	147580621.645	84.8848848849
9.76061087543	159612740.637	127856609.876	94.4944944945
9.46649604228	124447004.9	97840493.909	21.2212212212
9.45883105319	94699582.5971	74267088.2028	68.4684684685
9.38921962761	119953983.486	97756143.4542	178.178178178
9.77166676225	88950600.8891	71031562.3639	50.8508508509
9.6799202786	79554416.7213	68147720.4544	47.6476476476
9.31394852173	66385404.4794	57434704.5062	98.0980980981
9.46708697313	83182018.3996	70594909.3751	24.8248248248
8.81760903997	103465671.538	90462464.7992	33.6336336336
9.05674008239	68005168.2041	60513406.3267	11.6116116116
9.36135897147	66606350.2269	59136454.2669	60.8608608609
9.24223861752	65609402.3446	56930679.1019	17.2172172172
9.18613839475	48300690.477	41849228.5144	9.60960960961
10.6009942322	189816277.275	155358569.885	36.036036036
9.92623220615	101043506.928	82662278.9137	128.528528529
10.5975925725	82712543.6418	67619102.9912	1.2012012012
9.92964454505	172140426.37	145164956.136	23.6236236236
9.57817796792	93778515.3395	75857346.6938	166.166166166
9.59430469571	100332177.863	84567782.4736	40.04004004
9.19501762664	84524357.8933	70511366.2933	88.0880880881
9.43325801081	70246385.3439	60883026.8941	20.8208208208
9.42301615196	121779192.515	107025030.636	24.024024024
9.15868884881	48114197.4901	40532414.5022	58.4584584585
8.88601639199	87963177.4319	76730645.225	34.4344344344
9.27952616146	64834119.5141	56583744.6096	36.8368368368
8.77413641732	54698079.5074	48082365.9648	45.6456456456
8.90014177972	65787202.9484	57434713.2081	18.8188188188
9.13529852879	92730771.6481	77513445.0539	27.2272272272
8.7697116986	58252064.9769	52065714.1103	21.2212212212
10.0640561349	109434087.811	86861203.4511	46.8468468468
10.3384428491	92378353.6591	76176806.533	48.048048048
9.93407069911	67768338.3702	55107592.4181	98.4984984985
9.41187227602	116495554.797	97034040.02	174.974974975
9.81350390052	95017314.4321	78435942.1311	51.6516516517
9.52442673053	68492210.2715	54978318.9628	88.0880880881
9.77546479417	107940773.335	92570827.211	66.4664664665
9.63760510983	82662863.9466	71799056.2895	56.4564564565
9.50167900753	121590146.631	105540185.409	86.0860860861
9.28140123281	134087320.964	115736086.403	95.6956956957
9.58450943874	102788271.642	85573362.7156	29.6296296296
8.74805457559	61867431.082	54955559.2098	36.4364364364
8.95004037838	56351733.7634	50341019.3077	56.0560560561
8.62514151407	67766289.0672	60895050.0854	69.2692692693
9.91196910483	181928019.219	152279527.481	84.4844844845
9.56311603822	154386251.939	122315157.55	103.303303303
9.44620197272	128548369.32	111609152.314	103.703703704
9.08676519386	77983611.835	61206409.9689	27.2272272272
9.5916300771	55815891.6849	46645154.2956	9.60960960961
8.94272436646	73952679.3774	66521993.6397	24.024024024


==> mnras/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> mnras/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
